A mathematical theory and governed graph architecture for composable Earth and ecosystem modeling

Projecting coupled biosphere feedbacks under climate change requires models that couple radiation, soil water, plant physiology and atmospheric chemistry from leaves to planetary grids. Contemporary ecosystem and Earth system codes join these processes through informal conventions: interfaces inspect unit strings alone, spatial aggregation relies on conserved input integrals, and close agreement with canopy fluxes is read as confirmation of internal physiology, leaving execution drift, splitting defects, scale commutation errors, support limits and mechanistic equifinality entangled in one residual. We formulate a relational theory separating model conservation structure from process parameterizations, an exact five layer calculus of discrepancy and identifiability, and their realization in the Recomposable Ecosystem Library for Integrated Coupling (RELIC), a contract governed differentiable graph compiler. We prove eight analytical limits on inference from agreement, a five layer stepwise substitution identity holding without linearization or independence, an observational equivalence theorem over unobserved supplies, and an attribution criterion isolating mechanistic residuals. RELIC compiles four abstract scientific contracts, five tuple quantity identities and declared read projections into sealed plans with conservation checked commits and automatic differentiation on graphics processors. Across 16 eddy covariance stations spanning 192 compiled compositions free of silent ancestral drift, 11 flux towers with independent temporal evaluation, and global 0.5 degree land grids from 2003 to 2024 against satellite benchmarks, this framework separates software defects, nonlinear coarsening bias and physiological equivalence orbits for ecologists, Earth system modelers and software engineers.

==> arxiv_sty_License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

